Rational Minimax Iterations for Computing the Matrix $p$th Root

In [E. S. Gawlik, Zolotarev iterations for the matrix square root, arXiv preprint 1804.11000, (2018)], a family of iterations for computing the matrix square root was constructed by exploiting a recursion obeyed by Zolotarev's rational minimax approximants of the function $z^{1/2}$. The present paper generalizes this construction by deriving rational minimax iterations for the matrix $p^{th}$ root, where $p \ge 2$ is an integer. The analysis of these iterations is considerably different from the case $p=2$, owing to the fact that when $p>2$, rational minimax approximants of the function $z^{1/p}$ do not obey a recursion. Nevertheless, we show that several of the salient features of the Zolotarev iterations for the matrix square root, including equioscillatory error, order of convergence, and stability, carry over to case $p>2$. A key role in the analysis is played by the asymptotic behavior of rational minimax approximants on short intervals. Numerical examples are presented to illustrate the predictions of the theory.

==> err.dat <==
   1.0000000e+00   1.6908855e-05   3.5666664e-02   2.1514166e-02   7.8967645e-03   7.8648620e-03   3.4130560e-05
   2.0000000e+00   6.5151443e-08   3.4919794e-10   3.3464080e-10   1.4033685e-07   2.8595385e-07   6.1505640e-11
   3.0000000e+00   5.1259807e-08   4.9946750e-09   6.0173320e-09   8.2214895e-08   2.0171227e-07   5.0209787e-09
   4.0000000e+00   2.3178923e-08   4.6966752e-10   1.6002237e-10   4.7182333e-09   1.9892736e-08   6.1886070e-10
   5.0000000e+00   2.0073436e-08   1.8156255e-09   1.7536400e-09   1.5527540e-08   3.0667703e-08   1.2939495e-09
   6.0000000e+00   1.0606193e-09   8.8177073e-13   1.9674384e-12   9.4516848e-14   1.4741071e-12   3.4949439e-11
   7.0000000e+00   9.1082810e-11   3.8354681e-13   2.7463835e-13   9.2524243e-12   4.0416076e-11   3.6110911e-13
   8.0000000e+00   4.9056176e-11   3.7786770e-12   2.4722669e-12   7.3811553e-10   1.0025278e-11   4.5977295e-12
   9.0000000e+00   3.8126510e-12   4.8459169e-13   1.2389489e-12   4.6585366e-12   6.4561581e-12   1.7446278e-12
   1.0000000e+01   2.6027376e-12   4.4055728e-13   1.4186621e-12   2.2170200e-11   2.0422372e-11   4.2328440e-14
   1.1000000e+01   9.3602143e-13   9.7388290e-16   7.3630564e-16   9.0618906e-16   6.9046253e-16   3.2792369e-13
   1.2000000e+01   5.6575993e-13   2.0908540e-14   2.0138720e-14   1.0474250e-13   1.0471801e-13   3.8189328e-14
   1.3000000e+01   5.1278837e-13   2.9794515e-13   5.2824507e-13   1.3852938e-12   2.7333591e-12   4.9082377e-13
   1.4000000e+01   1.9500200e-13   1.5252700e-14   2.3807171e-14   1.8042381e-14   1.2759362e-14   2.7978762e-14
   1.5000000e+01   7.6327114e-14   2.8661490e-16   1.9329842e-16   2.8661490e-16   1.9329842e-16   1.1102230e-16
   1.6000000e+01   3.5682894e-14   3.2769993e-15   3.0216781e-15   2.9112087e-15   2.2152875e-15   4.3718330e-15
   1.7000000e+01   2.6093116e-14   1.5472427e-15   2.8706078e-15   1.6350835e-15   7.8232769e-16   1.7882997e-15
   1.8000000e+01   3.4350227e-15   7.9491089e-16   6.4395794e-16   6.1820542e-16   9.2647995e-16   5.0555517e-15
   1.9000000e+01   3.1292543e-15   9.5155338e-16   5.6048176e-16   1.2928175e-15   6.5372977e-16   2.9799147e-15
   2.0000000e+01   2.5110033e-15   6.6855143e-16   4.0434549e-16   5.1230611e-16   4.9618234e-16   3.4808245e-15
   2.1000000e+01   8.9989255e-16   1.1238391e-15   7.8459976e-16   1.4265450e-15   1.2943287e-15   9.3943209e-16
   2.2000000e+01   7.9480968e-16   1.5436388e-15   1.7632767e-15   1.4320391e-15   1.9304390e-15   2.6258554e-15
   2.3000000e+01   6.1105355e-16   6.5948753e-16   5.3213821e-16   5.9353877e-16   9.9150538e-16   2.0012035e-15
   2.4000000e+01   5.5809772e-16   4.8584306e-16   3.8782209e-16   1.7899481e-16   1.7899481e-16   1.4916234e-16
   2.5000000e+01   5.4201032e-16   1.2140270e-15   1.2147381e-15   1.7549638e-15   1.3612403e-15   2.0519018e-15
   2.6000000e+01   4.8640122e-16   6.8726869e-16   7.2758845e-16   7.2850481e-16   6.5061436e-16   1.5614745e-15
   2.7000000e+01   4.4704112e-16   4.0251126e-16   3.6901939e-16   4.1086652e-16   4.0047684e-16   2.8460437e-15
   2.8000000e+01   2.6645671e-16   3.8448534e-16   3.2501192e-16   4.2375766e-16   3.4906257e-16   2.5635229e-15
   2.9000000e+01   2.5303047e-16   4.0797477e-16   5.4950918e-16   2.9351622e-16   3.7449362e-16   2.0677282e-15
   3.0000000e+01   2.2337698e-16   4.0159724e-16   3.8356424e-16   4.0486905e-16   3.8221088e-16   1.3738090e-14
   3.1000000e+01   2.0972355e-16   4.5722204e-16   3.6887744e-16   3.3167972e-16   3.9677574e-16   2.2706111e-15
   3.2000000e+01   1.9070878e-16   5.8900472e-17   8.3091738e-17   5.8900472e-17   8.3091738e-17   1.1102230e-16
   3.3000000e+01   1.6878159e-16   5.8123153e-16   2.7723641e-16   1.4945954e-15   2.2023226e-16   3.6326971e-16
   3.4000000e+01   1.5946381e-16   2.9591303e-16   4.7655697e-16   2.9185964e-16   5.5363093e-16   1.2774727e-15
   3.5000000e+01   1.1792168e-16   6.0787392e-16   4.4448388e-16   6.7202942e-16   4.0055863e-16   2.3443473e-15
   3.6000000e+01   1.1298856e-16   9.2353012e-16   5.1792567e-16   6.8640752e-16   8.7360957e-16   1.2480137e-15
   3.7000000e+01   1.0603125e-16   1.2666066e-15   4.5485871e-16   8.6073264e-16   3.7088480e-16   1.6164979e-15
   3.8000000e+01   1.0564233e-16   3.2220692e-16   7.4354975e-16   4.0386970e-16   3.5691881e-16   1.7503769e-15
   3.9000000e+01   9.8174499e-17   4.7248850e-16   4.2257961e-16   4.1856874e-16   3.1678335e-16   2.5413426e-15
   4.0000000e+01   7.4834623e-17   3.7206626e-16   4.1237344e-16   4.6043200e-16   3.9401236e-16   4.1686924e-15
   4.1000000e+01   7.1209995e-17   3.3944288e-16   3.5876077e-16   2.9252801e-16   3.2012500e-16   3.0743038e-15

